Architecture Smells vs. Concurrency Bugs: an Exploratory Study and Negative Results

Technical debt occurs in many different forms across software artifacts. One such form is connected to software architectures where debt emerges in the form of structural anti-patterns across architecture elements, namely, architecture smells. As defined in the literature, ``Architecture smells are recurrent architectural decisions that negatively impact internal system quality", thus increasing technical debt. In this paper, we aim at exploring whether there exist manifestations of architectural technical debt beyond decreased code or architectural quality, namely, whether there is a relation between architecture smells (which primarily reflect structural characteristics) and the occurrence of concurrency bugs (which primarily manifest at runtime). We study 125 releases of 5 large data-intensive software systems to reveal that (1) several architecture smells may in fact indicate the presence of concurrency problems likely to manifest at runtime but (2) smells are not correlated with concurrency in general -- rather, for specific concurrency bugs they must be combined with an accompanying articulation of specific project characteristics such as project distribution. As an example, a cyclic dependency could be present in the code, but the specific execution-flow could be never executed at runtime.

==> testkrippendorff.csv <==
as,bug,project,testkf
cd,datarace,accumulo,0.430299123
cd,datarace,hadoop,0.367505379
cd,datarace,oozie,0.419393939
cd,datarace,spark,1
cd,datarace,ZooKeeper,0.367505379
hl,atomicityviolation,accumulo,1
hl,atomicityviolation,hadoop,0.729536675
hl,atomicityviolation,oozie,0.874771242
hl,atomicityviolation,spark,1
hl,atomicityviolation,ZooKeeper,0.729536675
hl,suspension,accumulo,0.648345988
hl,suspension,hadoop,0.841606479
hl,suspension,oozie,0.874771242
hl,suspension,spark,0.7765625
hl,suspension,ZooKeeper,0.841606479
mas,starvation,accumulo,1
mas,starvation,hadoop,0.959175347
mas,starvation,oozie,0.874771242
mas,starvation,spark,1
mas,starvation,ZooKeeper,0.959175347
ud,deathlock,accumulo,1
ud,deathlock,hadoop,0.882236579
ud,deathlock,oozie,1
ud,deathlock,spark,1
ud,deathlock,ZooKeeper,0.882236579
ud,livelock,accumulo,1
ud,livelock,hadoop,0.882236579
ud,livelock,oozie,1
ud,livelock,spark,1
ud,livelock,ZooKeeper,0.882236579
ud,orderviolation,accumulo,0.885572901
ud,orderviolation,hadoop,0.662070182
ud,orderviolation,oozie,0.76345679
ud,orderviolation,spark,0.59375
ud,orderviolation,ZooKeeper,0.662070182


==> testkrippendorff1.csv <==
as,bug,Accumulo,Hadoop,Oozie,Spark,ZooKeeper,Threshold
cd,Datarace,0.430299123,0.367505379,0.419393939,1,0.367505379,0.8
hl,Atomicity Violation,1,0.729536675,0.874771242,1,0.729536675,0.8
hl,Suspension,0.648345988,0.841606479,0.874771242,0.7765625,0.841606479,0.8
mas,Starvation,1,0.959175347,0.874771242,1,0.959175347,0.8
ud,Deathlock,1,0.882236579,1,1,0.882236579,0.8
ud,Livelock,1,0.882236579,1,1,0.882236579,0.8
ud,Order Violation,0.885572901,0.662070182,0.76345679,0.59375,0.662070182,0.8

